ZIMPAF & RedPhuzz: High-fidelity Web Application Fuzzing via Branch, Language Construct, and Function Call Monitoring

We present ZIMPAF, runtime interpreter instrumentation, and RedPhuzz, a fuzzer, to realize high-fidelity fuzzing framework. ZIMPAF implements multi-granular interceptors to collect traces of branch coverage, errors and exceptions, functions and language constructs, and input-tainted branches. It identifies tainted vulnerable functions, marking them as high-value fuzzing targets, and untainted vulnerable functions using in-situ static analysis called backward constant probe, allowing them to be skipped, without pre-fuzzing static taint analysis. The traces are utilized by RedPhuzz to perform targeted function- and input-level fuzzing that goes beyond traditional coverage-based fuzzing, supported by three novel mutation strategies: sanitization-aware, input-in-branch-aware, and data-type-aware mutation. Furthermore, we introduce multi-stage vulnerability detection that extends beyond error- and exception-based detection, capable of detecting silent vulnerabilities. We evaluate RedPhuzz's performance against its predecessor, Phuzz, on 86 test cases across six benchmark web applications. RedPhuzz detects all vulnerabilities, whereas Phuzz fails to detect 16. RedPhuzz is 77% faster than Phuzz despite performing more tasks. ZIMPAF is faster than Phuzz's instrumentation (PCOV and UOPZ) while writing significantly more data. ZIMPAF achieves 2.1 to 41.22 times higher throughput than PCOV and UOPZ across five sampled benchmarks, and 0.87 times for one.

==> Reviews_USENIX.txt <==
USENIX Security '27 Cycle 1 Paper #838 Reviews and Comments
===========================================================================
Paper #838 ZIMPAF & RedPhuzz: High-fidelity Web Application Fuzzing via
Branch, Language Construct, and Function Call Monitoring


Review #838A
===========================================================================

Paper summary
-------------
This paper presents ZIMPAF, a runtime interpreter instrumentation framework, and RedPhuzz, a fuzzer for web applications written in PHP. The work reports that RedPhuzz detects all vulnerabilities across 86 test cases in six benchmark web applications, whereas its predecessor Phuzz misses 16, and that RedPhuzz is 77 percent faster despite performing more tasks. The instrumentation claims higher throughput than PCOV and UOPZ in most sampled benchmarks. These results, if reproducible, suggest a practical improvement over the prior tool.

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Reasons to accept
-----------------
The paper addresses a practical problem in web application security testing and reports a working system with measurable improvements over its predecessor. RedPhuzz detects all vulnerabilities across 86 test cases in six benchmark web applications, whereas Phuzz misses 16, and it is reported to be 77 percent faster despite performing more tasks. The instrumentation framework, ZIMPAF, achieves higher throughput than PCOV and UOPZ in most sampled benchmarks. The backward constant probe and the three mutation strategies are reasonable engineering ideas for reducing unnecessary fuzzing effort, even if their theoretical justification is thin. The multi-stage detection attempts to go beyond error and exception based detection, which is a worthwhile direction for silent vulnerability classes.

Reasons to reject
-----------------
The primary concern is that the technical motivation for web application fuzzing is not strong or significant enough to justify the complexity of the proposed approach. Web applications are typically fuzzed at the HTTP request level, where the input space is well structured and coverage feedback can be obtained through server-side instrumentation or black-box response analysis. The paper does not establish that function-level and language-construct-level instrumentation provides a meaningful advantage over established request-level fuzzing for the vulnerability classes that matter in practice, such as SQL injection, cross-site scripting, or authentication bypass. The claim that tainted vulnerable functions are high-value targets while untainted vulnerable functions can be skipped is plausible, but the paper does not quantify how much of the search space is actually pruned in realistic applications or how often the taint analysis produces false negatives that cause the fuzzer to skip exploitable code.

Feedback to authors
-------------------
I think that the backward constant probe method appears overly complex for web application fuzzing. The method is described as an in-situ static analysis that avoids pre-fuzzing taint analysis, but the paper does not provide a rigorous specification of the probe, its soundness conditions, or its complexity. Without this, it is difficult to determine whether the probe is a principled analysis or an engineering heuristic. The three mutation strategies, sanitization-aware, input-in-branch-aware, and data-type-aware, are described in name but not analyzed in terms of their theoretical justification or their individual contribution to the reported results. The paper does not provide an ablation isolating the effect of the backward probe from the mutation strategies from the multi-stage detection.

The paper also contains statements that are not rigorous. For example, the claim that a function "may have bugs, such as a domain violation caused by a long string" is speculative and not supported by a defined bug model or a demonstration that this class of bug is prevalent in the benchmarks. Statements of this kind weaken the technical argument and suggest that the vulnerability model is not precisely defined. The multi-stage vulnerability detection is said to detect silent vulnerabilities, but the paper does not define what a silent vulnerability is, how it is distinguished from a non-silent one, or how the detection mechanism works.

The evaluation has gaps as well. The benchmark consists of six web applications and 86 test cases, which is a limited sample for claims about general effectiveness. The comparison is primarily against Phuzz, the predecessor, and against PCOV and UOPZ for instrumentation throughput. The paper does not compare against state-of-the-art web application fuzzers such as Wfuzz, Burp Suite's scanner, or modern grey-box fuzzers adapted to web targets. The claim that RedPhuzz detects all vulnerabilities is only meaningful relative to the benchmark's ground truth, and the paper does not describe how that ground truth was established or whether the vulnerabilities are representative of real-world PHP applications. The throughput comparison is also not fully explained; the reported 0.87 times figure for one benchmark is mentioned without analysis.

Questions for author response
-----------------------------
1. Web applications are typically fuzzed at the HTTP request level, where the input space is well structured and coverage feedback is available. What specific advantage does function-level and language-construct-level instrumentation provide for the vulnerability classes that matter in practice, such as SQL injection or authentication bypass, and how much of the search space is actually pruned by the backward constant probe in realistic applications?

2. The backward constant probe is described as an in-situ static analysis that avoids pre-fuzzing taint analysis, but its soundness conditions and complexity are not specified. What guarantees does the probe provide, and where is the ablation isolating the effect of the probe from the three mutation strategies from the multi-stage detection?

3. The claim that a function "may have bugs, such as a domain violation caused by a long string" is speculative and not tied to a defined bug model. What is the precise vulnerability model, how was the ground truth for the 86 test cases established, and why is the comparison limited to Phuzz, PCOV, and UOPZ rather than state-of-the-art web application fuzzers?

Ethics: flag for REC review
---------------------------
2. No

Open science
------------
2. No



Review #838B
===========================================================================

Paper summary
-------------
This paper revisits PHP web application fuzzing and introduces two new contributions: ZIMPAF, an instrumentation framework of the PHP interpreter, and RedPhuzz, an improved fuzzer based on Phuzz. Across both, it features various new techniques tailored to the problem, including function-based fuzzing, discarding of 'safe' sinks, better oracles, and new instrumentation. It outperforms its baseline Phuzz and finds more bugs across benchmarks.

Overall merit
-------------
1. Reject

Reviewer expertise
------------------
3. Knowledgeable

Reasons to accept
-----------------
+ Important topic
+ Interesting combination of techniques that seem to work well
+ instrumentation that is not bound to PCOV

Reasons to reject
-----------------
- Limited evaluation that does not follow best practices
- Lack of ablation studies
- Hard to follow design
- Overclaiming regarding novelty

In more detail, my thoughts on these points:

**1. Evaluation:**

While it is unfortunate that the paper only compares against Phuzz, I appreciate the explanation of why comparisons to other tools were not feasible. This is particularly important, because the simple argument that Phuzz supersedes them (as stated in the Introduction) does not necessarily hold, as Phuzz did not run these tools but compared against reported numbers only. Such a comparison is often difficult and can be invalid, depending on the experimental setup. Phuzz cited difficulties with running Withcer and the unavailability of Atropos' source code as reason - but at least the latter seems to be resolved by now.

Without further analysis, it remains unclear what changes in particular are responsible for the observed performance of ZIMPAF+RedPhuzz as a system. Given the number of new components, I strongly recommend authors conduct ablation studies to measure the impact of different components, rather than presenting the combination of all as useful. We have seen multiple times that not all individual changes to fuzzers work out as well as we imagined.

The paper's evaluation setup does not follow fuzzing best practices [a,b]. In particular, it does not repeat experiments to account for the randomness of fuzzing. Its evaluation dataset is limited: it covers DVWA, bWAPP, XVWA and WackoPicko -- intentionally vulnerable web applications that may not be representative of real world scenarios; 3 simple proofs-of-concept; 17 wordpress plugins. Although the benchmarks can be useful, the paper needs to expand to more real-world targets. For comparison, Atropos tested 56 web applications, Phuzz the 115 most popular WordPress plugins.

The evaluation does not include a systematic false positive analysis. Table 1 indicates that such false positives exist, but it remains unclear how prevalent they are. This would be particularly useful to better understand how well the different heuristics RedPhuzz uses to prevent false positives work. Similarly, it would be interesting to know if you encountered any false negatives on the benchmarks.



**2. Unclear Design / Presentation:**
The paper's presentation unfortunately makes its content difficult to follow. This is due to a number of factors:

First, I found the structure confusing, where the design's treatment is completed before algorithms are presented, which then revisit aspects that appeared to have been addressed already. 

Overall, I found the paper's design section difficult to follow. The lack of background information and immediate jump into the technical details left me confused at many points. I would love the paper's design to start with an overview connecting its individual components. As it stands, the paper makes many - to me as an external reader - surprising jumps.

For example, Section 3.1.3 leads with tracing vulnerable and sanitization functions: I don't know how or why I would know a specific function could (or is) vulnerable at this point. The paper also didn't tell us which bugs it is after. Similarly, the section "monitors functions vulnerable to SQL injection and code execution" without explaining how it identifies such functions. This may be straightforward, but it is important to explain. In the same section, we learn that "ZIMPAF safely simulates [the execution of functions whose return values cannot be used to determine an error] and retrieves the status from a resource stream." This is quite a packed sentence, but, unfortunately, we do not get anymore details. Another example of using something that was never introduced: Section 3.2.2 talks about the "sink opline type" attribute set by the instrumentation, which never mentioned that.

While reading the fuzzer design, I wondered why the paper writes and reads logfiles to communicate between components - this seems like a potential performance bottleneck.
The exact use of the function-level and input-level fuzzers remained opaque to me too. I think what would have helped me is a walkthrough of how one fuzzing iteration plays out (sort of as overview), before then diving into details of individual components (which then, in my head, would be already connected in the larger system). As far as I can tell, the paper never discusses whether database state is accumulated across fuzzing or if (and if so, when) it is reset. Can the fuzzer send multiple requests before a reset?

As it stands, I find it hard to understand and assess the contribution that is ZIMPAF and RedPhuzz. If I had to summarize what I would wish to know more of, it is:

- initial assumptions (bug types, vulnerable functions)
- overview: how does a fuzzing iteration look like 
- function-based fuzzing
- state resets (if any)

Then, the paper claims a number of techniques as novel: instrumentation, analysis, fuzzing strategies, fuzzing mutations, and vulnerability detection - all are declared novel. And while they may not have been used in the context of PHP yet, they are not all new.
Backward constant probe appears to be quite similar to backward dependency analyses like static backward slicing. The paper should explain what aspects are algorithmically novel. Potentially, the authors intend to say they're the first to conduct such an analysis in the context of PHP web application fuzzing but that is not what they claim in their contributions.
Tainted-branch-aware sounds like RedQueen or Atropos, and type-conform mutations aren't new either (ProFuzzer, DIE, or TypeFuzz come to mind). I would recommend the paper to narrow down its claims or better outline the novelty. For what it is worth, I do not believe that the paper needs to claim each of its components is novel per se. However, it does need to avoid overclaiming and position its contributions more carefully.

Finally, the paper concludes that it discusses several weaknesses in state of the art, but it never does so systematically. Instead of having these as scattered notes throughout the paper, a systematic analysis or presentation would strengthen this contribution.


[a] Klees et al. Evaluating Fuzz Testing. ACM CCS 2018
[b] Schloegel et al. SoK: Prudent Evaluation Practices for Fuzzing. IEEE S&P 2024

Feedback to authors
-------------------
All in all, I believe the technical core of this paper could be cool and improve PHP web application fuzzing. Its current draft, however, make it unfortunately difficult to fully understand and assess the presented system. The paper also needs to step up its evaluation to follow established standards. In particular, I strongly recommend to expand it to more targets, add a false positive analysis, and conduct ablation studies. At the same time, I would like the presentation to be more focused: provide necessary background information (like what are the bugs we target, what are the functions we consider vulnerable), outline the high-level interaction between components, then dive into the details. Ideally, this walks me through a fuzzing iteration. 


Nits:
- intro: "signals only verifies"
- intro: "They also succumbs"
- motivation: different sizes of "1" and "10" (in circles) looks weird
- 3.1.2 is missing a bunch of articles: "such as during non-fatal error like warning and notice", "creation of throwable object", and more; this is an issue subsequently too
- 3.1.2 "as required by Atropos [13])" - superfluous closing bracket
- 3.2.6 "causing the return value holds a success"
- 8 "We addresses the weaknesses"

Questions for author response
-----------------------------
How many independent runs were performed per target and configuration?

How were findings validated and have you encountered false negatives?

Is accumulated state reset and if so, how often?

Ethics: flag for REC review
---------------------------
2. No

Ethics comments
---------------
The paper can find vulnerabilities but does not discuss responsible disclosure; though it appears they have not found any new vulnerabilities throughout their evaluation.

Open science
------------
2. No
